The University of Edinburgh's Submissions to the WMT19 News Translation Task

The University of Edinburgh participated in the WMT19 Shared Task on News Translation in six language directions: English-to-Gujarati, Gujarati-to-English, English-to-Chinese, Chinese-to-English, German-to-English, and English-to-Czech. For all translation directions, we created or used back-translations of monolingual data in the target language as additional synthetic training data. For English-Gujarati, we also explored semi-supervised MT with cross-lingual language model pre-training, and translation pivoting through Hindi. For translation to and from Chinese, we investigated character-based tokenisation vs. sub-word segmentation of Chinese text. For German-to-English, we studied the impact of vast amounts of back-translated training data on translation quality, gaining a few additional insights over Edunov et al. (2018). For English-to-Czech, we compared different pre-processing and tokenisation regimes.

==> de-en/de1090lr.lcurve.dat <==
up   5000 snt      5.4 M cemw   4.70 ce 128.54 bleu  4.11
up  10000 snt     11.1 M cemw   1.94 ce  53.03 bleu 31.78
up  15000 snt     16.8 M cemw   1.64 ce  44.86 bleu 34.50
up  20000 snt     22.4 M cemw   1.48 ce  40.62 bleu 38.32
up  25000 snt     28.1 M cemw   1.41 ce  38.57 bleu 38.82
up  30000 snt     33.7 M cemw   1.38 ce  37.69 bleu 39.89
up  35000 snt     39.3 M cemw   1.35 ce  37.04 bleu 40.38
up  40000 snt     45.1 M cemw   1.33 ce  36.46 bleu 40.36
up  45000 snt     50.6 M cemw   1.32 ce  36.16 bleu 39.73
up  50000 snt     56.2 M cemw   1.32 ce  35.98 bleu 39.19
up  55000 snt     62.0 M cemw   1.32 ce  36.06 bleu 39.10
up  60000 snt     67.5 M cemw   1.30 ce  35.61 bleu 39.30
up  65000 snt     73.2 M cemw   1.30 ce  35.61 bleu 38.80
up  70000 snt     79.1 M cemw   1.28 ce  35.09 bleu 39.75
up  75000 snt     84.7 M cemw   1.28 ce  35.05 bleu 39.68
up  80000 snt     90.3 M cemw   1.28 ce  35.15 bleu 39.26
up  85000 snt     96.0 M cemw   1.29 ce  35.27 bleu 39.33
up  90000 snt    101.6 M cemw   1.29 ce  35.27 bleu 39.48
up  95000 snt    107.2 M cemw   1.30 ce  35.54 bleu 39.29
up 100000 snt    113.0 M cemw   1.30 ce  35.68 bleu 39.10
up 105000 snt    118.5 M cemw   1.30 ce  35.64 bleu 39.16
up 110000 snt    124.2 M cemw   1.31 ce  35.74 bleu 38.86
up 115000 snt    130.0 M cemw   1.30 ce  35.61 bleu 38.88
up 120000 snt    135.4 M cemw   1.30 ce  35.67 bleu 38.98
up 125000 snt    141.1 M cemw   1.31 ce  35.84 bleu 38.51


==> de-en/de2575lr.lcurve.dat <==
up   5000 snt      5.5 M cemw   4.32 ce 118.27 bleu  6.22
up  10000 snt     11.2 M cemw   1.79 ce  48.95 bleu 35.08
up  15000 snt     17.0 M cemw   1.51 ce  41.44 bleu 38.25
up  20000 snt     22.6 M cemw   1.38 ce  37.73 bleu 40.47
up  25000 snt     28.3 M cemw   1.34 ce  36.59 bleu 40.66
up  30000 snt     34.1 M cemw   1.31 ce  35.89 bleu 40.74
up  35000 snt     39.8 M cemw   1.28 ce  35.00 bleu 41.50
up  40000 snt     45.4 M cemw   1.27 ce  34.80 bleu 41.40
up  45000 snt     51.1 M cemw   1.26 ce  34.47 bleu 41.19
up  50000 snt     56.9 M cemw   1.25 ce  34.26 bleu 40.94
up  55000 snt     62.5 M cemw   1.25 ce  34.07 bleu 41.15
up  60000 snt     68.2 M cemw   1.27 ce  34.78 bleu 39.50
up  65000 snt     74.0 M cemw   1.26 ce  34.59 bleu 39.76
up  70000 snt     79.7 M cemw   1.25 ce  34.13 bleu 40.39
up  75000 snt     85.5 M cemw   1.24 ce  34.06 bleu 40.78
up  80000 snt     91.1 M cemw   1.24 ce  33.94 bleu 41.01
up  85000 snt     96.8 M cemw   1.24 ce  33.81 bleu 41.05
up  90000 snt    102.6 M cemw   1.24 ce  33.89 bleu 41.32
up  95000 snt    108.2 M cemw   1.25 ce  34.10 bleu 41.19
up 100000 snt    113.8 M cemw   1.25 ce  34.18 bleu 40.99
up 105000 snt    119.6 M cemw   1.26 ce  34.42 bleu 40.48
up 110000 snt    125.3 M cemw   1.25 ce  34.31 bleu 40.56
up 115000 snt    130.9 M cemw   1.25 ce  34.09 bleu 40.61
up 120000 snt    136.7 M cemw   1.23 ce  33.60 bleu 41.43
up 125000 snt    142.4 M cemw   1.22 ce  33.38 bleu 41.60
up 130000 snt    148.0 M cemw   1.22 ce  33.37 bleu 41.65
up 135000 snt    153.7 M cemw   1.24 ce  33.82 bleu 41.00
up 140000 snt    159.2 M cemw   1.24 ce  33.91 bleu 40.69
up 145000 snt    165.0 M cemw   1.22 ce  33.48 bleu 41.30
up 150000 snt    170.7 M cemw   1.24 ce  33.81 bleu 41.08
up 155000 snt    176.3 M cemw   1.25 ce  34.10 bleu 40.65
up 160000 snt    182.0 M cemw   1.25 ce  34.12 bleu 40.48
up 165000 snt    187.9 M cemw   1.23 ce  33.51 bleu 41.31
up 170000 snt    193.4 M cemw   1.23 ce  33.57 bleu 41.41
up 175000 snt    199.1 M cemw   1.24 ce  34.01 bleu 40.80
up 180000 snt    204.9 M cemw   1.23 ce  33.69 bleu 41.30


==> de-en/de5050lr.lcurve.dat <==
up   5000 snt      5.6 M cemw   3.85 ce 105.30 bleu 11.84
up  10000 snt     11.4 M cemw   1.66 ce  45.54 bleu 38.17
up  15000 snt     17.2 M cemw   1.44 ce  39.39 bleu 39.62
up  20000 snt     23.1 M cemw   1.37 ce  37.38 bleu 41.40
up  25000 snt     28.9 M cemw   1.33 ce  36.32 bleu 42.24
up  30000 snt     34.6 M cemw   1.28 ce  35.05 bleu 42.03
up  35000 snt     40.3 M cemw   1.27 ce  34.77 bleu 41.34
up  40000 snt     46.2 M cemw   1.25 ce  34.29 bleu 41.51
up  45000 snt     52.0 M cemw   1.24 ce  33.92 bleu 41.71
up  50000 snt     57.8 M cemw   1.23 ce  33.62 bleu 42.18
up  55000 snt     63.5 M cemw   1.23 ce  33.68 bleu 41.97
up  60000 snt     69.3 M cemw   1.23 ce  33.68 bleu 42.08
up  65000 snt     75.1 M cemw   1.23 ce  33.65 bleu 42.37
up  70000 snt     80.7 M cemw   1.22 ce  33.24 bleu 42.79
up  75000 snt     86.6 M cemw   1.22 ce  33.24 bleu 42.51
up  80000 snt     92.4 M cemw   1.21 ce  33.07 bleu 42.51
up  85000 snt     98.1 M cemw   1.21 ce  33.12 bleu 42.56
up  90000 snt    103.9 M cemw   1.20 ce  32.89 bleu 42.85
up  95000 snt    109.7 M cemw   1.20 ce  32.88 bleu 42.61
up 100000 snt    115.6 M cemw   1.20 ce  32.79 bleu 42.72
up 105000 snt    121.3 M cemw   1.20 ce  32.70 bleu 42.71
up 110000 snt    127.0 M cemw   1.19 ce  32.67 bleu 42.55
up 115000 snt    132.8 M cemw   1.19 ce  32.50 bleu 42.63
up 120000 snt    138.7 M cemw   1.18 ce  32.26 bleu 43.05
up 125000 snt    144.6 M cemw   1.18 ce  32.28 bleu 43.08
up 130000 snt    150.2 M cemw   1.18 ce  32.35 bleu 42.92
up 135000 snt    156.0 M cemw   1.18 ce  32.30 bleu 43.11
up 140000 snt    161.6 M cemw   1.19 ce  32.47 bleu 42.83
up 145000 snt    167.4 M cemw   1.18 ce  32.41 bleu 42.78
up 150000 snt    173.2 M cemw   1.19 ce  32.56 bleu 42.56
up 155000 snt    179.0 M cemw   1.20 ce  32.83 bleu 42.11
up 160000 snt    184.9 M cemw   1.21 ce  33.04 bleu 41.69
up 165000 snt    190.5 M cemw   1.19 ce  32.56 bleu 42.29
up 170000 snt    196.3 M cemw   1.19 ce  32.45 bleu 42.50
up 175000 snt    202.1 M cemw   1.17 ce  32.08 bleu 43.17
up 180000 snt    208.0 M cemw   1.18 ce  32.35 bleu 42.67
up 185000 snt    213.8 M cemw   1.19 ce  32.63 bleu 42.29
up 190000 snt    219.5 M cemw   1.19 ce  32.58 bleu 42.42
up 195000 snt    225.3 M cemw   1.19 ce  32.48 bleu 42.39
up 200000 snt    231.1 M cemw   1.20 ce  32.74 bleu 42.05
up 205000 snt    237.2 M cemw   1.19 ce  32.67 bleu 42.37
up 210000 snt    243.0 M cemw   1.21 ce  33.03 bleu 41.99
up 215000 snt    248.7 M cemw   1.20 ce  32.76 bleu 42.16
up 220000 snt    254.5 M cemw   1.21 ce  32.97 bleu 41.95
up 225000 snt    260.3 M cemw   1.20 ce  32.89 bleu 41.81


==> de-en/de7525lr.lcurve.dat <==
up   5000 snt      5.8 M cemw   3.46 ce  94.55 bleu 21.09
up  10000 snt     11.6 M cemw   1.64 ce  44.78 bleu 38.84
up  15000 snt     17.5 M cemw   1.44 ce  39.33 bleu 41.00
up  20000 snt     23.4 M cemw   1.35 ce  36.91 bleu 42.14
up  25000 snt     29.3 M cemw   1.30 ce  35.67 bleu 42.51
up  30000 snt     35.2 M cemw   1.28 ce  35.00 bleu 42.37
up  35000 snt     41.2 M cemw   1.27 ce  34.76 bleu 41.96
up  40000 snt     47.1 M cemw   1.25 ce  34.15 bleu 42.53
up  45000 snt     53.0 M cemw   1.25 ce  34.13 bleu 42.21
up  50000 snt     59.0 M cemw   1.23 ce  33.73 bleu 42.77
up  55000 snt     64.8 M cemw   1.22 ce  33.35 bleu 43.14
up  60000 snt     70.6 M cemw   1.21 ce  33.06 bleu 43.28
up  65000 snt     76.5 M cemw   1.22 ce  33.34 bleu 43.05
up  70000 snt     83.2 M cemw   1.21 ce  33.15 bleu 43.09
up  75000 snt     89.1 M cemw   1.21 ce  32.98 bleu 43.35
up  80000 snt     95.0 M cemw   1.21 ce  33.10 bleu 43.18
up  85000 snt    101.0 M cemw   1.20 ce  32.94 bleu 43.18
up  90000 snt    106.9 M cemw   1.20 ce  32.72 bleu 43.35
up  95000 snt    112.9 M cemw   1.21 ce  32.97 bleu 42.90
up 100000 snt    118.7 M cemw   1.19 ce  32.52 bleu 43.43
up 105000 snt    124.6 M cemw   1.19 ce  32.54 bleu 43.28
up 110000 snt    130.4 M cemw   1.19 ce  32.69 bleu 42.90
up 115000 snt    136.3 M cemw   1.20 ce  32.90 bleu 42.63
up 120000 snt    142.2 M cemw   1.19 ce  32.62 bleu 42.97
up 125000 snt    148.1 M cemw   1.19 ce  32.49 bleu 43.26
up 130000 snt    154.0 M cemw   1.19 ce  32.55 bleu 43.25
up 135000 snt    160.1 M cemw   1.18 ce  32.25 bleu 43.51
up 140000 snt    166.1 M cemw   1.18 ce  32.23 bleu 43.56
up 145000 snt    172.0 M cemw   1.17 ce  31.90 bleu 43.95
up 150000 snt    178.0 M cemw   1.17 ce  32.14 bleu 43.65
up 155000 snt    183.8 M cemw   1.16 ce  31.85 bleu 43.93
up 160000 snt    189.7 M cemw   1.16 ce  31.80 bleu 44.08
up 165000 snt    195.5 M cemw   1.15 ce  31.52 bleu 44.41
up 170000 snt    201.4 M cemw   1.16 ce  31.67 bleu 44.31
up 175000 snt    207.3 M cemw   1.16 ce  31.76 bleu 44.06
up 180000 snt    213.2 M cemw   1.16 ce  31.75 bleu 43.90
up 185000 snt    219.1 M cemw   1.17 ce  31.98 bleu 43.55
up 190000 snt    225.1 M cemw   1.17 ce  31.92 bleu 43.61
up 195000 snt    231.0 M cemw   1.17 ce  31.94 bleu 43.44
up 200000 snt    237.0 M cemw   1.18 ce  32.16 bleu 43.41
up 205000 snt    243.6 M cemw   1.19 ce  32.55 bleu 42.94
up 210000 snt    249.4 M cemw   1.19 ce  32.47 bleu 42.81
up 215000 snt    255.3 M cemw   1.18 ce  32.30 bleu 43.03
up 220000 snt    261.2 M cemw   1.18 ce  32.31 bleu 42.93
up 225000 snt    267.0 M cemw   1.18 ce  32.36 bleu 42.86
up 230000 snt    272.8 M cemw   1.19 ce  32.48 bleu 42.46
up 235000 snt    278.7 M cemw   1.20 ce  32.87 bleu 41.99
up 240000 snt    284.6 M cemw   1.21 ce  33.06 bleu 41.78
up 245000 snt    290.5 M cemw   1.21 ce  33.01 bleu 41.60
up 250000 snt    296.4 M cemw   1.20 ce  32.93 bleu 41.58
up 255000 snt    302.4 M cemw   1.22 ce  33.40 bleu 40.77
up 260000 snt    308.3 M cemw   1.21 ce  33.16 bleu 41.12
up 265000 snt    314.2 M cemw   1.21 ce  33.04 bleu 41.50
up 270000 snt    320.2 M cemw   1.19 ce  32.49 bleu 42.13


==> de-en/de7525lr.od24.lcurve.dat <==
up      0 snt     59.0 M cemw   1.23 ce  33.73 bleu 42.77
up   1000 snt     68.0 M cemw   1.27 ce  34.69 bleu 41.37
up   2000 snt     77.0 M cemw   1.17 ce  31.94 bleu 42.38
up   3000 snt     86.0 M cemw   1.18 ce  32.19 bleu 42.91
up   4000 snt     95.0 M cemw   1.20 ce  32.72 bleu 41.62
up   5000 snt    104.0 M cemw   1.17 ce  32.07 bleu 42.77
up   6000 snt    113.0 M cemw   1.16 ce  31.70 bleu 44.00
up   7000 snt    122.0 M cemw   1.15 ce  31.48 bleu 44.19
up   8000 snt    131.0 M cemw   1.16 ce  31.71 bleu 43.71
up   9000 snt    140.1 M cemw   1.17 ce  31.94 bleu 43.04
up  10000 snt    149.4 M cemw   1.15 ce  31.54 bleu 43.59
up  11000 snt    158.4 M cemw   1.15 ce  31.54 bleu 44.01
up  12000 snt    167.4 M cemw   1.17 ce  32.00 bleu 43.04
up  13000 snt    176.4 M cemw   1.16 ce  31.60 bleu 43.28
up  14000 snt    185.4 M cemw   1.13 ce  30.88 bleu 45.13
up  15000 snt    194.4 M cemw   1.11 ce  30.49 bleu 45.34
up  16000 snt    203.4 M cemw   1.11 ce  30.32 bleu 45.62
up  17000 snt    212.5 M cemw   1.10 ce  30.18 bleu 45.68
up  18000 snt    221.5 M cemw   1.10 ce  30.06 bleu 45.74
up  19000 snt    230.9 M cemw   1.10 ce  29.98 bleu 46.01
up  20000 snt    239.9 M cemw   1.10 ce  30.02 bleu 46.16
up  21000 snt    248.8 M cemw   1.10 ce  30.03 bleu 46.14
up  22000 snt    257.9 M cemw   1.09 ce  29.89 bleu 46.53
up  23000 snt    266.9 M cemw   1.09 ce  29.81 bleu 46.53
up  24000 snt    275.9 M cemw   1.09 ce  29.76 bleu 46.70
up  25000 snt    284.9 M cemw   1.09 ce  29.74 bleu 46.56
up  26000 snt    293.9 M cemw   1.08 ce  29.64 bleu 46.68
up  27000 snt    302.9 M cemw   1.08 ce  29.62 bleu 46.82
up  28000 snt    312.3 M cemw   1.08 ce  29.49 bleu 47.13
up  29000 snt    321.3 M cemw   1.07 ce  29.40 bleu 47.33
up  30000 snt    330.3 M cemw   1.07 ce  29.35 bleu 47.49
up  31000 snt    339.3 M cemw   1.07 ce  29.33 bleu 47.50
up  32000 snt    348.3 M cemw   1.07 ce  29.33 bleu 47.62
up  33000 snt    357.3 M cemw   1.07 ce  29.37 bleu 47.49
up  34000 snt    366.2 M cemw   1.07 ce  29.36 bleu 47.42
up  35000 snt    375.3 M cemw   1.07 ce  29.32 bleu 47.61
up  36000 snt    384.3 M cemw   1.07 ce  29.30 bleu 47.68
up  37000 snt    393.7 M cemw   1.07 ce  29.30 bleu 47.70
up  38000 snt    402.7 M cemw   1.07 ce  29.29 bleu 47.72
up  39000 snt    411.7 M cemw   1.07 ce  29.30 bleu 47.70
up  40000 snt    420.7 M cemw   1.07 ce  29.32 bleu 47.64
up  41000 snt    429.8 M cemw   1.07 ce  29.31 bleu 47.62
up  42000 snt    438.8 M cemw   1.07 ce  29.29 bleu 47.66
up  43000 snt    447.8 M cemw   1.07 ce  29.29 bleu 47.71
up  44000 snt    456.8 M cemw   1.07 ce  29.30 bleu 47.63
up  45000 snt    465.8 M cemw   1.07 ce  29.32 bleu 47.65
up  46000 snt    475.1 M cemw   1.07 ce  29.34 bleu 47.60
up  47000 snt    484.1 M cemw   1.07 ce  29.33 bleu 47.72
up  48000 snt    493.1 M cemw   1.07 ce  29.30 bleu 47.81
up  49000 snt    502.1 M cemw   1.07 ce  29.30 bleu 47.87
up  50000 snt    511.2 M cemw   1.07 ce  29.33 bleu 47.73
up  51000 snt    520.1 M cemw   1.07 ce  29.33 bleu 47.79
up  52000 snt    529.2 M cemw   1.07 ce  29.32 bleu 47.80
up  53000 snt    538.2 M cemw   1.07 ce  29.31 bleu 47.71
up  54000 snt    547.2 M cemw   1.07 ce  29.27 bleu 47.74
up  55000 snt    556.2 M cemw   1.07 ce  29.24 bleu 47.79
up  56000 snt    565.2 M cemw   1.07 ce  29.21 bleu 47.87
up  57000 snt    574.2 M cemw   1.07 ce  29.20 bleu 47.93
up  58000 snt    583.2 M cemw   1.07 ce  29.19 bleu 47.97
up  59000 snt    592.2 M cemw   1.07 ce  29.18 bleu 48.00
up  60000 snt    601.3 M cemw   1.07 ce  29.18 bleu 48.02
up  61000 snt    610.3 M cemw   1.07 ce  29.17 bleu 48.08
up  62000 snt    619.3 M cemw   1.07 ce  29.16 bleu 48.10
up  63000 snt    628.4 M cemw   1.07 ce  29.15 bleu 48.18
up  64000 snt    637.7 M cemw   1.07 ce  29.14 bleu 48.14
up  65000 snt    646.7 M cemw   1.07 ce  29.14 bleu 48.15
up  66000 snt    655.7 M cemw   1.07 ce  29.14 bleu 48.18
up  67000 snt    664.7 M cemw   1.07 ce  29.14 bleu 48.21
up  68000 snt    673.8 M cemw   1.06 ce  29.13 bleu 48.24
up  69000 snt    682.8 M cemw   1.06 ce  29.13 bleu 48.23
up  70000 snt    691.8 M cemw   1.06 ce  29.13 bleu 48.29
up  71000 snt    700.8 M cemw   1.06 ce  29.13 bleu 48.30
up  72000 snt    709.8 M cemw   1.06 ce  29.13 bleu 48.31
up  73000 snt    719.2 M cemw   1.06 ce  29.13 bleu 48.35
up  74000 snt    728.2 M cemw   1.06 ce  29.13 bleu 48.38
up  75000 snt    737.2 M cemw   1.06 ce  29.13 bleu 48.37
up  76000 snt    746.3 M cemw   1.06 ce  29.13 bleu 48.40
up  77000 snt    755.4 M cemw   1.06 ce  29.13 bleu 48.39
up  78000 snt    764.4 M cemw   1.06 ce  29.13 bleu 48.37
up  79000 snt    773.5 M cemw   1.06 ce  29.12 bleu 48.41
up  80000 snt    782.5 M cemw   1.06 ce  29.12 bleu 48.38
up  81000 snt    791.4 M cemw   1.06 ce  29.12 bleu 48.36
up  82000 snt    800.3 M cemw   1.06 ce  29.11 bleu 48.35
up  83000 snt    809.3 M cemw   1.06 ce  29.11 bleu 48.38
up  84000 snt    818.4 M cemw   1.06 ce  29.11 bleu 48.40
up  85000 snt    827.4 M cemw   1.06 ce  29.11 bleu 48.39
up  86000 snt    836.4 M cemw   1.06 ce  29.11 bleu 48.39
up  87000 snt    845.4 M cemw   1.06 ce  29.11 bleu 48.38
up  88000 snt    854.5 M cemw   1.06 ce  29.11 bleu 48.33
up  89000 snt    863.5 M cemw   1.06 ce  29.11 bleu 48.31
up  90000 snt    872.6 M cemw   1.06 ce  29.11 bleu 48.29


==> de-en/de7525lr.od24.lr0.0002.lcurve.dat <==
up   1000 snt     68.0 M cemw   1.18 ce  32.18 bleu 44.28
up   2000 snt     77.0 M cemw   1.19 ce  32.53 bleu 41.38
up   3000 snt     86.0 M cemw   1.21 ce  33.19 bleu 41.36
up   4000 snt     95.0 M cemw   1.15 ce  31.57 bleu 43.72
up   5000 snt    104.0 M cemw   1.17 ce  31.92 bleu 43.34
up   6000 snt    113.0 M cemw   1.18 ce  32.33 bleu 42.25
up   7000 snt    122.0 M cemw   1.17 ce  31.90 bleu 42.87
up   8000 snt    131.0 M cemw   1.16 ce  31.74 bleu 43.93
up   9000 snt    140.0 M cemw   1.15 ce  31.38 bleu 44.20
up  10000 snt    149.4 M cemw   1.14 ce  31.17 bleu 44.85
up  11000 snt    158.4 M cemw   1.14 ce  31.09 bleu 44.67
up  12000 snt    167.3 M cemw   1.13 ce  30.82 bleu 45.05
up  13000 snt    176.4 M cemw   1.12 ce  30.69 bleu 45.33
up  14000 snt    185.3 M cemw   1.12 ce  30.61 bleu 45.36
up  15000 snt    194.4 M cemw   1.11 ce  30.48 bleu 45.52
up  16000 snt    203.4 M cemw   1.11 ce  30.47 bleu 45.95
up  17000 snt    212.4 M cemw   1.11 ce  30.49 bleu 45.70
up  18000 snt    221.4 M cemw   1.11 ce  30.43 bleu 45.66
up  19000 snt    230.8 M cemw   1.10 ce  30.08 bleu 46.44
up  20000 snt    239.8 M cemw   1.10 ce  30.00 bleu 46.53
up  21000 snt    248.8 M cemw   1.10 ce  29.97 bleu 46.47
up  22000 snt    257.8 M cemw   1.09 ce  29.93 bleu 46.80
up  23000 snt    266.8 M cemw   1.09 ce  29.93 bleu 46.71
up  24000 snt    275.8 M cemw   1.09 ce  29.91 bleu 46.70
up  25000 snt    284.9 M cemw   1.09 ce  29.87 bleu 46.70
up  26000 snt    293.9 M cemw   1.09 ce  29.85 bleu 46.75
up  27000 snt    302.9 M cemw   1.09 ce  29.88 bleu 46.74
up  28000 snt    311.9 M cemw   1.09 ce  29.77 bleu 47.00
up  29000 snt    320.9 M cemw   1.09 ce  29.73 bleu 47.09
up  30000 snt    329.9 M cemw   1.09 ce  29.73 bleu 47.18
up  31000 snt    339.0 M cemw   1.09 ce  29.73 bleu 47.20
up  32000 snt    348.0 M cemw   1.09 ce  29.72 bleu 47.20
up  33000 snt    357.0 M cemw   1.08 ce  29.67 bleu 47.29
up  34000 snt    366.1 M cemw   1.08 ce  29.62 bleu 47.34
up  35000 snt    375.1 M cemw   1.08 ce  29.61 bleu 47.37
up  36000 snt    384.1 M cemw   1.08 ce  29.59 bleu 47.27
up  37000 snt    393.0 M cemw   1.08 ce  29.57 bleu 47.37
up  38000 snt    402.0 M cemw   1.08 ce  29.54 bleu 47.41
up  39000 snt    411.0 M cemw   1.08 ce  29.55 bleu 47.32
up  40000 snt    420.0 M cemw   1.08 ce  29.55 bleu 47.37
up  41000 snt    429.0 M cemw   1.08 ce  29.51 bleu 47.38
up  42000 snt    438.1 M cemw   1.08 ce  29.47 bleu 47.42
up  43000 snt    447.1 M cemw   1.08 ce  29.44 bleu 47.48
up  44000 snt    456.1 M cemw   1.08 ce  29.44 bleu 47.43
up  45000 snt    465.1 M cemw   1.08 ce  29.42 bleu 47.42
up  46000 snt    474.4 M cemw   1.07 ce  29.39 bleu 47.48
up  47000 snt    483.5 M cemw   1.07 ce  29.37 bleu 47.62
up  48000 snt    492.5 M cemw   1.07 ce  29.36 bleu 47.62
up  49000 snt    501.5 M cemw   1.07 ce  29.36 bleu 47.63
up  50000 snt    510.5 M cemw   1.07 ce  29.37 bleu 47.57
up  51000 snt    519.6 M cemw   1.07 ce  29.39 bleu 47.52
up  52000 snt    528.6 M cemw   1.07 ce  29.38 bleu 47.58
up  53000 snt    537.6 M cemw   1.07 ce  29.38 bleu 47.56
up  54000 snt    546.6 M cemw   1.07 ce  29.37 bleu 47.63
up  55000 snt    555.9 M cemw   1.07 ce  29.39 bleu 47.67
up  56000 snt    564.9 M cemw   1.07 ce  29.40 bleu 47.70
up  57000 snt    573.9 M cemw   1.07 ce  29.40 bleu 47.72
up  58000 snt    582.9 M cemw   1.08 ce  29.42 bleu 47.71
up  59000 snt    592.0 M cemw   1.08 ce  29.43 bleu 47.65
up  60000 snt    601.0 M cemw   1.08 ce  29.41 bleu 47.71
up  61000 snt    610.0 M cemw   1.07 ce  29.40 bleu 47.71
up  62000 snt    619.0 M cemw   1.07 ce  29.40 bleu 47.67
up  63000 snt    628.0 M cemw   1.07 ce  29.40 bleu 47.72
up  64000 snt    637.3 M cemw   1.07 ce  29.39 bleu 47.81
up  65000 snt    646.3 M cemw   1.07 ce  29.39 bleu 47.77
up  66000 snt    655.4 M cemw   1.08 ce  29.41 bleu 47.75
up  67000 snt    664.4 M cemw   1.07 ce  29.40 bleu 47.76
up  68000 snt    673.4 M cemw   1.07 ce  29.38 bleu 47.84
up  69000 snt    682.5 M cemw   1.07 ce  29.37 bleu 47.85


==> de-en/de7525lr.od48.2018.lcurve.dat <==
up      0 snt    295.4 M cemw   1.08 ce  29.45 bleu 47.77
up    500 snt    300.9 M cemw   1.04 ce  28.40 bleu 48.80
up   1000 snt    306.5 M cemw   1.03 ce  28.13 bleu 48.53
up   1500 snt    312.1 M cemw   1.02 ce  28.00 bleu 48.82
up   2000 snt    317.7 M cemw   1.02 ce  27.92 bleu 48.95
up   2500 snt    323.4 M cemw   1.02 ce  27.84 bleu 48.74
up   2650 snt    325.1 M cemw   1.02 ce  27.79 bleu 48.99


==> de-en/de7525lr.od48.lcurve.dat <==
up      0 snt     59.0 M cemw   1.23 ce  33.73 bleu 42.77
up   1000 snt     72.1 M cemw   1.20 ce  32.76 bleu 42.86
up   2000 snt     85.1 M cemw   1.17 ce  32.14 bleu 43.36
up   3000 snt     98.3 M cemw   1.16 ce  31.62 bleu 43.88
up   4000 snt    111.5 M cemw   1.14 ce  31.25 bleu 44.55
up   5000 snt    124.7 M cemw   1.13 ce  30.90 bleu 44.83
up   6000 snt    137.9 M cemw   1.12 ce  30.62 bleu 45.76
up   7000 snt    151.0 M cemw   1.11 ce  30.44 bleu 46.18
up   8000 snt    164.1 M cemw   1.11 ce  30.41 bleu 45.86
up   9000 snt    177.3 M cemw   1.11 ce  30.24 bleu 45.73
up  10000 snt    190.4 M cemw   1.10 ce  30.15 bleu 45.73
up  11000 snt    203.6 M cemw   1.10 ce  30.02 bleu 45.93
up  12000 snt    216.6 M cemw   1.09 ce  29.81 bleu 46.63
up  13000 snt    229.8 M cemw   1.08 ce  29.62 bleu 47.25
up  14000 snt    242.8 M cemw   1.08 ce  29.56 bleu 47.47
up  15000 snt    256.0 M cemw   1.08 ce  29.49 bleu 47.57
up  16000 snt    269.1 M cemw   1.08 ce  29.47 bleu 47.65
up  17000 snt    282.1 M cemw   1.08 ce  29.45 bleu 47.74
up  18000 snt    295.4 M cemw   1.08 ce  29.45 bleu 47.77
up  19000 snt    308.5 M cemw   1.08 ce  29.45 bleu 47.79
up  20000 snt    321.5 M cemw   1.08 ce  29.45 bleu 47.86
up  21000 snt    334.6 M cemw   1.08 ce  29.43 bleu 47.84
up  22000 snt    347.7 M cemw   1.08 ce  29.43 bleu 47.76
up  23000 snt    360.9 M cemw   1.08 ce  29.42 bleu 47.90
up  24000 snt    374.1 M cemw   1.08 ce  29.41 bleu 47.85
up  25000 snt    387.8 M cemw   1.07 ce  29.40 bleu 47.92
up  26000 snt    400.9 M cemw   1.07 ce  29.40 bleu 48.01
up  27000 snt    414.1 M cemw   1.07 ce  29.39 bleu 48.00
up  28000 snt    427.2 M cemw   1.07 ce  29.38 bleu 47.99
up  29000 snt    440.4 M cemw   1.07 ce  29.38 bleu 48.01
up  30000 snt    453.5 M cemw   1.07 ce  29.37 bleu 48.11
up  31000 snt    466.6 M cemw   1.07 ce  29.35 bleu 48.13
up  32000 snt    479.5 M cemw   1.07 ce  29.36 bleu 48.23
up  33000 snt    492.7 M cemw   1.07 ce  29.35 bleu 48.09
up  34000 snt    505.7 M cemw   1.07 ce  29.35 bleu 48.12
up  35000 snt    518.9 M cemw   1.07 ce  29.35 bleu 48.16
up  36000 snt    532.0 M cemw   1.07 ce  29.35 bleu 48.14
up  37000 snt    545.7 M cemw   1.07 ce  29.34 bleu 48.15
up  38000 snt    558.8 M cemw   1.07 ce  29.34 bleu 48.22
up  39000 snt    571.8 M cemw   1.07 ce  29.34 bleu 48.23
up  40000 snt    585.0 M cemw   1.07 ce  29.34 bleu 48.23
up  41000 snt    598.0 M cemw   1.07 ce  29.34 bleu 48.21
up  42000 snt    611.1 M cemw   1.07 ce  29.34 bleu 48.18
up  43000 snt    624.2 M cemw   1.07 ce  29.34 bleu 48.21
up  44000 snt    637.4 M cemw   1.07 ce  29.36 bleu 48.18
up  45000 snt    650.5 M cemw   1.07 ce  29.37 bleu 48.26
up  46000 snt    663.8 M cemw   1.07 ce  29.38 bleu 48.21
up  47000 snt    676.8 M cemw   1.07 ce  29.39 bleu 48.22
up  48000 snt    689.8 M cemw   1.07 ce  29.40 bleu 48.23
up  49000 snt    703.6 M cemw   1.07 ce  29.39 bleu 48.26
up  50000 snt    716.7 M cemw   1.07 ce  29.39 bleu 48.24
up  51000 snt    729.8 M cemw   1.07 ce  29.40 bleu 48.20
up  52000 snt    742.9 M cemw   1.07 ce  29.40 bleu 48.26
up  53000 snt    756.2 M cemw   1.07 ce  29.39 bleu 48.25
up  54000 snt    769.5 M cemw   1.07 ce  29.38 bleu 48.22
up  55000 snt    783.2 M cemw   1.07 ce  29.38 bleu 48.29
up  56000 snt    796.3 M cemw   1.07 ce  29.38 bleu 48.30
up  57000 snt    809.3 M cemw   1.07 ce  29.37 bleu 48.30
up  58000 snt    822.4 M cemw   1.07 ce  29.38 bleu 48.25
up  59000 snt    835.5 M cemw   1.07 ce  29.38 bleu 48.23
up  60000 snt    848.7 M cemw   1.07 ce  29.37 bleu 48.24


==> de-en/de7525lr.od96.lcurve.dat <==
up  -500  snt    400.9 M cemw   1.07 ce  29.40 bleu 48.01
up    500 snt    412.6 M cemw   1.09 ce  29.74 bleu 47.69
up   1000 snt    424.2 M cemw   1.09 ce  29.81 bleu 47.60
up   1500 snt    435.9 M cemw   1.09 ce  29.73 bleu 47.62
up   2000 snt    447.5 M cemw   1.08 ce  29.68 bleu 47.79
up   2500 snt    459.1 M cemw   1.08 ce  29.66 bleu 47.72
up   3000 snt    470.8 M cemw   1.08 ce  29.63 bleu 47.82
up   3500 snt    483.0 M cemw   1.08 ce  29.58 bleu 47.97
up   4000 snt    494.5 M cemw   1.08 ce  29.61 bleu 47.94
up   4500 snt    506.2 M cemw   1.08 ce  29.60 bleu 47.72
up   5000 snt    517.8 M cemw   1.08 ce  29.55 bleu 48.23
up   5500 snt    529.5 M cemw   1.08 ce  29.60 bleu 47.68
up   6000 snt    541.2 M cemw   1.08 ce  29.58 bleu 47.62
up   6500 snt    552.8 M cemw   1.08 ce  29.52 bleu 47.71
up   7000 snt    564.9 M cemw   1.08 ce  29.50 bleu 48.13
up   7500 snt    576.5 M cemw   1.08 ce  29.50 bleu 47.94
up   8000 snt    588.2 M cemw   1.08 ce  29.50 bleu 47.97
up   8500 snt    599.8 M cemw   1.08 ce  29.51 bleu 47.95
up   9000 snt    611.5 M cemw   1.08 ce  29.51 bleu 47.95
up   9500 snt    623.0 M cemw   1.08 ce  29.50 bleu 47.93
up  10000 snt    634.7 M cemw   1.08 ce  29.50 bleu 47.97
up  10500 snt    646.3 M cemw   1.08 ce  29.48 bleu 48.10
up  11000 snt    658.0 M cemw   1.08 ce  29.47 bleu 48.14
up  11500 snt    669.6 M cemw   1.08 ce  29.46 bleu 48.13
up  12000 snt    681.3 M cemw   1.08 ce  29.46 bleu 48.04
up  12500 snt    692.9 M cemw   1.08 ce  29.46 bleu 48.04
up  13000 snt    704.5 M cemw   1.08 ce  29.45 bleu 48.14
up  13500 snt    716.1 M cemw   1.08 ce  29.45 bleu 48.09
up  14000 snt    727.7 M cemw   1.08 ce  29.43 bleu 48.12
up  14500 snt    739.4 M cemw   1.08 ce  29.42 bleu 48.21
up  15000 snt    751.5 M cemw   1.07 ce  29.40 bleu 48.19
up  15500 snt    763.2 M cemw   1.07 ce  29.40 bleu 48.19
up  16000 snt    774.8 M cemw   1.07 ce  29.39 bleu 48.20
up  16500 snt    786.5 M cemw   1.07 ce  29.38 bleu 48.23
up  17000 snt    798.7 M cemw   1.07 ce  29.37 bleu 48.20
up  17500 snt    810.3 M cemw   1.07 ce  29.35 bleu 48.30
up  18000 snt    822.0 M cemw   1.07 ce  29.37 bleu 48.21
up  18500 snt    833.6 M cemw   1.07 ce  29.37 bleu 48.24
up  19000 snt    845.3 M cemw   1.07 ce  29.37 bleu 48.22
up  19500 snt    856.9 M cemw   1.07 ce  29.36 bleu 48.29
up  20000 snt    868.5 M cemw   1.07 ce  29.36 bleu 48.34
up  20500 snt    880.1 M cemw   1.07 ce  29.36 bleu 48.28
up  21000 snt    891.7 M cemw   1.07 ce  29.36 bleu 48.38
up  21500 snt    903.3 M cemw   1.07 ce  29.36 bleu 48.36
up  22000 snt    914.9 M cemw   1.07 ce  29.36 bleu 48.42
up  22500 snt    926.5 M cemw   1.07 ce  29.37 bleu 48.32
up  23000 snt    938.0 M cemw   1.07 ce  29.37 bleu 48.35
up  23500 snt    949.7 M cemw   1.07 ce  29.38 bleu 48.37


==> de-en/de9010lr.lcurve.dat <==
up   5000 snt      6.1 M cemw   3.34 ce  91.31 bleu 18.29
up  10000 snt     12.2 M cemw   1.65 ce  45.21 bleu 38.74
up  15000 snt     18.4 M cemw   1.47 ce  40.08 bleu 40.93
up  20000 snt     24.6 M cemw   1.37 ce  37.56 bleu 42.28
up  25000 snt     31.0 M cemw   1.32 ce  36.23 bleu 42.69
up  30000 snt     37.1 M cemw   1.30 ce  35.66 bleu 42.87
up  35000 snt     43.2 M cemw   1.28 ce  35.00 bleu 43.46
up  40000 snt     49.4 M cemw   1.27 ce  34.63 bleu 43.58
up  45000 snt     55.7 M cemw   1.25 ce  34.07 bleu 43.79
up  50000 snt     62.0 M cemw   1.25 ce  34.28 bleu 43.75
up  55000 snt     68.1 M cemw   1.24 ce  33.96 bleu 43.83
up  60000 snt     74.3 M cemw   1.24 ce  33.89 bleu 43.76
up  70000 snt     86.5 M cemw   1.23 ce  33.71 bleu 43.78
up  75000 snt     92.7 M cemw   1.22 ce  33.46 bleu 44.02
up  80000 snt     98.9 M cemw   1.22 ce  33.44 bleu 44.05
up  85000 snt    105.1 M cemw   1.22 ce  33.32 bleu 44.16
up  90000 snt    111.5 M cemw   1.21 ce  33.23 bleu 43.99
up  95000 snt    117.6 M cemw   1.21 ce  32.97 bleu 44.17
up 100000 snt    123.7 M cemw   1.20 ce  32.82 bleu 44.45
up 105000 snt    129.9 M cemw   1.20 ce  32.87 bleu 44.47
up 110000 snt    136.2 M cemw   1.20 ce  32.70 bleu 44.74
up 115000 snt    142.5 M cemw   1.21 ce  33.05 bleu 44.11
up 120000 snt    148.6 M cemw   1.22 ce  33.42 bleu 43.38
up 125000 snt    154.7 M cemw   1.20 ce  32.84 bleu 44.17
up 130000 snt    160.9 M cemw   1.20 ce  32.76 bleu 43.94
up 135000 snt    167.0 M cemw   1.20 ce  32.71 bleu 43.97
up 140000 snt    173.2 M cemw   1.20 ce  32.70 bleu 43.94
up 145000 snt    179.3 M cemw   1.19 ce  32.48 bleu 44.10
up 150000 snt    185.6 M cemw   1.18 ce  32.32 bleu 44.28
up 155000 snt    191.9 M cemw   1.19 ce  32.42 bleu 43.94
up 160000 snt    198.0 M cemw   1.19 ce  32.43 bleu 43.76
up 165000 snt    204.2 M cemw   1.18 ce  32.21 bleu 43.92
up 170000 snt    210.3 M cemw   1.18 ce  32.22 bleu 43.89
up 175000 snt    216.6 M cemw   1.18 ce  32.31 bleu 43.66
up 180000 snt    222.9 M cemw   1.18 ce  32.29 bleu 43.69
up 185000 snt    229.0 M cemw   1.19 ce  32.49 bleu 43.36
up 190000 snt    235.2 M cemw   1.19 ce  32.54 bleu 43.29
up 195000 snt    241.4 M cemw   1.18 ce  32.32 bleu 43.89
up 200000 snt    247.4 M cemw   1.18 ce  32.38 bleu 43.77
up 205000 snt    253.6 M cemw   1.18 ce  32.31 bleu 43.88
up 210000 snt    259.8 M cemw   1.19 ce  32.48 bleu 43.35
up 215000 snt    266.0 M cemw   1.19 ce  32.63 bleu 42.90
up 220000 snt    272.4 M cemw   1.19 ce  32.55 bleu 43.15
up 225000 snt    278.5 M cemw   1.19 ce  32.62 bleu 42.91
up 230000 snt    284.6 M cemw   1.19 ce  32.52 bleu 43.27
up 235000 snt    290.8 M cemw   1.20 ce  32.70 bleu 43.14
up 240000 snt    297.0 M cemw   1.21 ce  33.07 bleu 42.59
up 245000 snt    303.4 M cemw   1.22 ce  33.39 bleu 42.03
up 250000 snt    309.5 M cemw   1.21 ce  33.18 bleu 41.86


==> de-en/de9010lr.od48.lcurve.dat <==
up      0 snt    198.0 M cemw   1.19 ce  32.43 bleu 43.76
up   1000 snt    217.0 M cemw   1.19 ce  32.52 bleu 44.60
up   2000 snt    231.3 M cemw   1.17 ce  31.94 bleu 45.11
up   3000 snt    245.2 M cemw   1.17 ce  32.13 bleu 44.38
up   4000 snt    259.3 M cemw   1.17 ce  31.88 bleu 44.26
up   5000 snt    273.3 M cemw   1.15 ce  31.43 bleu 44.80
up   6000 snt    288.1 M cemw   1.14 ce  31.20 bleu 45.96
up   7000 snt    302.3 M cemw   1.13 ce  31.00 bleu 46.43
up   8000 snt    316.3 M cemw   1.12 ce  30.71 bleu 46.85
up   9000 snt    330.3 M cemw   1.12 ce  30.71 bleu 46.86
up  10000 snt    344.6 M cemw   1.12 ce  30.63 bleu 46.74
up  11000 snt    358.7 M cemw   1.12 ce  30.59 bleu 46.62
up  12000 snt    374.0 M cemw   1.11 ce  30.40 bleu 47.00
up  13000 snt    388.2 M cemw   1.11 ce  30.33 bleu 47.09
up  14000 snt    402.4 M cemw   1.11 ce  30.29 bleu 47.23
up  15000 snt    416.5 M cemw   1.10 ce  30.21 bleu 47.39
up  16000 snt    430.7 M cemw   1.10 ce  30.12 bleu 47.60
up  17000 snt    444.6 M cemw   1.10 ce  30.06 bleu 47.65
up  18000 snt    459.4 M cemw   1.10 ce  29.98 bleu 47.91
up  19000 snt    473.5 M cemw   1.09 ce  29.95 bleu 47.97
up  20000 snt    487.6 M cemw   1.09 ce  29.91 bleu 48.05
up  21000 snt    501.8 M cemw   1.09 ce  29.89 bleu 48.06
up  22000 snt    515.9 M cemw   1.09 ce  29.86 bleu 48.03
up  23000 snt    530.0 M cemw   1.09 ce  29.84 bleu 48.05
up  24000 snt    544.2 M cemw   1.09 ce  29.81 bleu 48.10
up  25000 snt    558.3 M cemw   1.09 ce  29.79 bleu 48.11
up  26000 snt    572.4 M cemw   1.09 ce  29.76 bleu 48.11
up  27000 snt    586.7 M cemw   1.09 ce  29.76 bleu 48.14
up  28000 snt    600.7 M cemw   1.09 ce  29.74 bleu 48.20
up  29000 snt    614.8 M cemw   1.09 ce  29.72 bleu 48.17
up  30000 snt    629.0 M cemw   1.09 ce  29.70 bleu 48.10
up  31000 snt    643.1 M cemw   1.09 ce  29.70 bleu 48.13
up  32000 snt    657.3 M cemw   1.09 ce  29.69 bleu 48.28
up  33000 snt    671.4 M cemw   1.08 ce  29.66 bleu 48.22
up  34000 snt    685.6 M cemw   1.08 ce  29.65 bleu 48.23
up  35000 snt    699.7 M cemw   1.08 ce  29.62 bleu 48.24
up  36000 snt    713.9 M cemw   1.08 ce  29.62 bleu 48.34
up  37000 snt    728.0 M cemw   1.08 ce  29.60 bleu 48.25
up  38000 snt    742.2 M cemw   1.08 ce  29.60 bleu 48.34
up  39000 snt    757.1 M cemw   1.08 ce  29.59 bleu 48.34
up  40000 snt    771.0 M cemw   1.08 ce  29.58 bleu 48.32
up  41000 snt    785.8 M cemw   1.08 ce  29.57 bleu 48.41
up  42000 snt    799.8 M cemw   1.08 ce  29.56 bleu 48.35
up  43000 snt    813.8 M cemw   1.08 ce  29.56 bleu 48.39
up  44000 snt    828.7 M cemw   1.08 ce  29.56 bleu 48.40
up  45000 snt    842.8 M cemw   1.08 ce  29.56 bleu 48.40
up  46000 snt    857.6 M cemw   1.08 ce  29.55 bleu 48.42
up  47000 snt    871.8 M cemw   1.08 ce  29.55 bleu 48.42
up  48000 snt    886.5 M cemw   1.08 ce  29.54 bleu 48.43
up  49000 snt    900.6 M cemw   1.08 ce  29.53 bleu 48.47
up  50000 snt    915.4 M cemw   1.08 ce  29.52 bleu 48.50
up  51000 snt    930.2 M cemw   1.08 ce  29.52 bleu 48.46
up  52000 snt    944.4 M cemw   1.08 ce  29.51 bleu 48.43
up  53000 snt    959.1 M cemw   1.08 ce  29.50 bleu 48.49
up  54000 snt    973.2 M cemw   1.08 ce  29.49 bleu 48.49


==> de-en/de9010lr.od48.wup1K.lcurve.dat <==
up    500 snt      7.0 M cemw   7.55 ce 206.67 bleu  0.20
up   1000 snt     14.1 M cemw   6.60 ce 180.62 bleu  0.50
up   1500 snt     21.2 M cemw   5.22 ce 142.86 bleu  1.20
up   2000 snt     28.3 M cemw   4.68 ce 128.07 bleu  3.72
up   2500 snt     35.2 M cemw   4.18 ce 114.22 bleu  9.34
up   3000 snt     42.3 M cemw   3.71 ce 101.43 bleu 14.81
up   3500 snt     49.3 M cemw   3.44 ce  93.98 bleu 17.12
up   4000 snt     56.4 M cemw   3.02 ce  82.72 bleu 20.23
up   4500 snt     63.4 M cemw   2.82 ce  77.06 bleu 21.89
up   5000 snt     70.5 M cemw   2.62 ce  71.73 bleu 24.44
up   5500 snt     77.7 M cemw   2.50 ce  68.31 bleu 27.17
up   6000 snt     85.3 M cemw   2.40 ce  65.54 bleu 29.17
up   6500 snt     92.3 M cemw   2.33 ce  63.68 bleu 29.74
up   7000 snt     99.3 M cemw   2.29 ce  62.51 bleu 30.68
up   7500 snt    106.4 M cemw   2.18 ce  59.69 bleu 32.48
up   8000 snt    113.4 M cemw   2.09 ce  57.22 bleu 33.91
up   8500 snt    120.5 M cemw   1.98 ce  54.26 bleu 35.52
up   9000 snt    127.5 M cemw   1.89 ce  51.73 bleu 36.85
up   9500 snt    134.6 M cemw   1.82 ce  49.77 bleu 37.80
up  10000 snt    141.7 M cemw   1.76 ce  48.07 bleu 38.70
up  10500 snt    148.7 M cemw   1.71 ce  46.82 bleu 39.38
up  11000 snt    155.7 M cemw   1.67 ce  45.70 bleu 40.01
up  11500 snt    162.7 M cemw   1.63 ce  44.62 bleu 40.85
up  12000 snt    169.9 M cemw   1.59 ce  43.40 bleu 41.58
up  12500 snt    176.9 M cemw   1.56 ce  42.75 bleu 41.79
up  13000 snt    184.0 M cemw   1.55 ce  42.27 bleu 42.08
up  13500 snt    191.1 M cemw   1.53 ce  41.86 bleu 42.28
up  14000 snt    198.2 M cemw   1.51 ce  41.36 bleu 42.56
up  14500 snt    205.1 M cemw   1.50 ce  40.98 bleu 42.72
up  15000 snt    212.2 M cemw   1.48 ce  40.54 bleu 43.13
up  15500 snt    219.4 M cemw   1.47 ce  40.14 bleu 43.40
up  16000 snt    226.5 M cemw   1.45 ce  39.78 bleu 43.56
up  16500 snt    233.5 M cemw   1.44 ce  39.41 bleu 43.71
up  17000 snt    240.6 M cemw   1.43 ce  39.09 bleu 43.90
up  17500 snt    248.3 M cemw   1.42 ce  38.71 bleu 44.15
up  18000 snt    255.4 M cemw   1.41 ce  38.47 bleu 44.25
up  18500 snt    262.4 M cemw   1.40 ce  38.26 bleu 44.38
up  19000 snt    269.5 M cemw   1.39 ce  38.03 bleu 44.46
up  19500 snt    276.5 M cemw   1.38 ce  37.81 bleu 44.65
up  20000 snt    283.6 M cemw   1.38 ce  37.63 bleu 44.64
up  20500 snt    290.7 M cemw   1.37 ce  37.49 bleu 44.69
up  21000 snt    298.4 M cemw   1.36 ce  37.32 bleu 44.73
up  21500 snt    305.4 M cemw   1.36 ce  37.21 bleu 44.77
up  22000 snt    312.5 M cemw   1.36 ce  37.15 bleu 44.82
up  22500 snt    319.5 M cemw   1.36 ce  37.15 bleu 44.80
up  23000 snt    327.3 M cemw   1.35 ce  36.99 bleu 44.83
up  23500 snt    334.4 M cemw   1.35 ce  36.94 bleu 44.88
up  24000 snt    341.4 M cemw   1.35 ce  36.91 bleu 44.82
up  24500 snt    349.1 M cemw   1.34 ce  36.72 bleu 44.96
up  25000 snt    356.1 M cemw   1.34 ce  36.59 bleu 45.01
up  25500 snt    363.3 M cemw   1.34 ce  36.54 bleu 44.93
up  26000 snt    370.4 M cemw   1.33 ce  36.40 bleu 45.04
up  26500 snt    378.0 M cemw   1.32 ce  36.25 bleu 45.16
up  27000 snt    385.0 M cemw   1.32 ce  36.18 bleu 45.11
up  27500 snt    392.0 M cemw   1.32 ce  36.10 bleu 45.20
up  28000 snt    399.7 M cemw   1.32 ce  36.03 bleu 45.25
up  28500 snt    406.8 M cemw   1.31 ce  35.89 bleu 45.32
up  29000 snt    413.8 M cemw   1.31 ce  35.78 bleu 45.33
up  29500 snt    420.8 M cemw   1.30 ce  35.69 bleu 45.37
up  30000 snt    428.6 M cemw   1.30 ce  35.59 bleu 45.50
up  30500 snt    435.7 M cemw   1.30 ce  35.50 bleu 45.55
up  31000 snt    442.9 M cemw   1.29 ce  35.42 bleu 45.58
up  31500 snt    450.0 M cemw   1.29 ce  35.35 bleu 45.69
up  32000 snt    457.7 M cemw   1.29 ce  35.26 bleu 45.73
up  32500 snt    464.8 M cemw   1.29 ce  35.20 bleu 45.80
up  33000 snt    471.7 M cemw   1.28 ce  35.13 bleu 45.80


==> de-en/de9010lr.od48.wup500.lcurve.dat <==
up    500 snt      7.0 M cemw   7.27 ce 199.01 bleu  0.01
up   1000 snt     14.1 M cemw   6.06 ce 165.85 bleu  0.21
up   1500 snt     21.2 M cemw   5.49 ce 150.22 bleu  0.86
up   2000 snt     28.3 M cemw   5.08 ce 138.87 bleu  1.60
up   2500 snt     35.2 M cemw   4.66 ce 127.37 bleu  3.48
up   3000 snt     42.3 M cemw   4.40 ce 120.24 bleu  7.42
up   3500 snt     49.3 M cemw   4.20 ce 115.00 bleu 10.17
up   4000 snt     56.4 M cemw   3.87 ce 105.77 bleu 13.93
up   4500 snt     63.4 M cemw   3.74 ce 102.29 bleu 16.30
up   5000 snt     70.5 M cemw   3.53 ce  96.69 bleu 18.56
up   5500 snt     77.7 M cemw   3.32 ce  90.96 bleu 20.47
up   6000 snt     85.3 M cemw   3.10 ce  84.74 bleu 22.47
up   6500 snt     92.4 M cemw   2.87 ce  78.38 bleu 24.78
up   7000 snt     99.4 M cemw   2.71 ce  74.26 bleu 26.11
up   7500 snt    106.4 M cemw   2.57 ce  70.36 bleu 27.83
up   8000 snt    113.4 M cemw   2.43 ce  66.39 bleu 29.94
up   8500 snt    120.5 M cemw   2.32 ce  63.40 bleu 31.44
up   9000 snt    127.4 M cemw   2.24 ce  61.15 bleu 32.42
up   9500 snt    134.5 M cemw   2.13 ce  58.17 bleu 33.80
up  10000 snt    141.6 M cemw   2.01 ce  54.97 bleu 35.35
up  10500 snt    148.6 M cemw   1.92 ce  52.50 bleu 36.70
up  11000 snt    155.7 M cemw   1.82 ce  49.84 bleu 38.17
up  11500 snt    162.7 M cemw   1.76 ce  48.21 bleu 38.99
up  12000 snt    169.6 M cemw   1.70 ce  46.51 bleu 39.87
up  12500 snt    176.7 M cemw   1.65 ce  45.27 bleu 40.59
up  13000 snt    183.7 M cemw   1.62 ce  44.31 bleu 41.12
up  13500 snt    190.8 M cemw   1.59 ce  43.48 bleu 41.48
up  14000 snt    197.9 M cemw   1.56 ce  42.78 bleu 41.84
up  14500 snt    205.0 M cemw   1.54 ce  42.16 bleu 42.13
up  15000 snt    212.1 M cemw   1.52 ce  41.60 bleu 42.29
up  15500 snt    219.1 M cemw   1.50 ce  41.12 bleu 42.58
up  16000 snt    226.2 M cemw   1.49 ce  40.68 bleu 42.83
up  16500 snt    233.3 M cemw   1.47 ce  40.28 bleu 42.99
up  17000 snt    240.4 M cemw   1.46 ce  39.93 bleu 43.08
up  17500 snt    247.4 M cemw   1.45 ce  39.54 bleu 43.31
up  18000 snt    254.5 M cemw   1.43 ce  39.24 bleu 43.48
up  18500 snt    261.6 M cemw   1.43 ce  39.00 bleu 43.63
up  19000 snt    269.3 M cemw   1.42 ce  38.73 bleu 43.78
up  19500 snt    276.4 M cemw   1.41 ce  38.48 bleu 43.84
up  20000 snt    283.4 M cemw   1.40 ce  38.29 bleu 43.83
up  20500 snt    290.6 M cemw   1.39 ce  38.12 bleu 43.91
up  21000 snt    298.3 M cemw   1.39 ce  37.92 bleu 44.03
up  21500 snt    305.3 M cemw   1.38 ce  37.76 bleu 44.14
up  22000 snt    312.2 M cemw   1.37 ce  37.61 bleu 44.26
up  22500 snt    319.3 M cemw   1.37 ce  37.47 bleu 44.27
up  23000 snt    327.1 M cemw   1.36 ce  37.31 bleu 44.38
up  23500 snt    334.1 M cemw   1.36 ce  37.19 bleu 44.37
up  24000 snt    341.2 M cemw   1.36 ce  37.08 bleu 44.35
up  24500 snt    348.9 M cemw   1.35 ce  36.94 bleu 44.41
up  25000 snt    355.9 M cemw   1.35 ce  36.83 bleu 44.50
up  25500 snt    363.1 M cemw   1.34 ce  36.73 bleu 44.52
up  26000 snt    370.2 M cemw   1.34 ce  36.63 bleu 44.64
up  26500 snt    377.7 M cemw   1.33 ce  36.51 bleu 44.70
up  27000 snt    384.8 M cemw   1.33 ce  36.42 bleu 44.72
up  27500 snt    391.8 M cemw   1.33 ce  36.33 bleu 44.78
up  28000 snt    399.5 M cemw   1.32 ce  36.24 bleu 44.82
up  28500 snt    406.6 M cemw   1.32 ce  36.15 bleu 44.96
up  29000 snt    413.6 M cemw   1.32 ce  36.07 bleu 44.98
up  29500 snt    420.6 M cemw   1.32 ce  36.00 bleu 45.02
up  30000 snt    428.4 M cemw   1.31 ce  35.91 bleu 45.07
up  30500 snt    435.5 M cemw   1.31 ce  35.84 bleu 45.16
up  31000 snt    442.7 M cemw   1.31 ce  35.77 bleu 45.19
up  31500 snt    449.8 M cemw   1.30 ce  35.70 bleu 45.25
up  32000 snt    457.5 M cemw   1.30 ce  35.63 bleu 45.28
up  32500 snt    464.6 M cemw   1.30 ce  35.57 bleu 45.31
up  33000 snt    471.5 M cemw   1.30 ce  35.51 bleu 45.34

